Conditions for visual and high-resolution bistatic radar observations of Apophis in 2029

On April 13, 2029, asteroid Apophis will pass within six Earth radii ($\sim$31000 km above surface), in the closest approach of this asteroid in recorded history. This event provides unique scientific opportunities to study the asteroid, its orbit, and surface characteristics at an exceptionally close distance. In this paper we perform a synthetic geometrical, geographical and temporal analysis of the conditions under which the asteroid can be observed from Earth, with a particular emphasis on the conditions and scientific opportunities for bistatic radar observations, the most feasible radar technique applicable during such a close approach. For this purpose, we compile a list of present and future radio observatories around the globe which could participate in bistatic radar observation campaigns during the closest approach of Apophis. We estimate signal-to-noise ratios, apparent sky rotation, surface coverage and other observing conditions. We find that a global collaboration of observatories across Australia, Africa, Europe and America will produce high-resolution delay-Doppler radar images with signal-to-noise ratios above $10^8$, while covering $\sim$85\% of the asteroid surface. Moreover, if properly coordinated, the extreme approach of the asteroid might allow for radio amateur detection of the signals sent by large radio observatories and citizen science projects could then be organized. We also find that for visual observations, the Canary Islands will offer the best observing conditions during the closest approach, both for professionals as well as for amateurs. The apparent size of Apophis will be 2-3 times larger than typical seeing, allowing for resolved images of the surface.

==> MNRAS/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
